The evolution of galaxy clustering since z = 3 using the UKIDSS Ultra Deep Survey: the divergence of passive and star-forming galaxies

We use the UKIDSS Ultra-Deep Survey to trace the evolution of galaxy clustering to z = 3. Using photometric redshifts derived from data covering the wavelength range 0.3 - 4.5 um we examine this clustering as a function of absolute K-band luminosity, colour and star-formation rate. Comparing the deprojected clustering amplitudes, we find that red galaxies are more strongly clustered than blue galaxies out to at least z = 1.5, irrespective of rest-frame K-band luminosity. We then construct passive and star-forming samples based on stellar age, colour and star-formation histories calculated from the best fitting templates. The clustering strength of star-forming galaxies declines steadily from r_0 ~ 7 h^-1 Mpc at z ~ 2 to r_0 ~ 3 h^-1 Mpc at z ~ 0, while passive galaxies have clustering strengths up to a factor of two higher. Within the passive and star-forming subsamples, however, we find very little dependence of galaxy clustering on K-band luminosity. Galaxy `passivity' appears to be the strongest indicator of clustering strength. We compare these clustering measurements with those predicted for dark matter halos and conclude that passive galaxies typically reside in halos of mass M > 10^13 M_sun while luminous star-forming galaxies occupy halos an order of magnitude less massive over the range 0.5 < z < 1.5. The decline in the clustering strength of star-forming galaxies with decreasing redshift indicates a decline in the hosting halo mass for galaxies of a given luminosity. We find evidence for convergence of clustering in star-forming and passive galaxies around z ~ 2, which is consistent with this being the epoch at which the red sequence of galaxies becomes distinct.

==> 01pcR.dat <==
#conservative passive selection. SFR<=0.1% SFR_initial
#Nobj		z	K		r0	r0_high		r0_low
    244   0.363   -23.007         10.589466         12.862297          7.910563
    199   0.426   -23.944          6.567187          8.613054          3.798408
    469   0.711   -23.048         14.085177         16.254910         11.596258
    686   0.738   -24.005         13.153492         14.645619         11.514982
    346   0.775   -24.870         10.581691         13.321560          6.991254
    476   1.238   -24.070          7.761586         10.231763          4.398289
    452   1.257   -24.951         13.210840         15.168077         10.932216
    190   1.664   -24.987         11.265966         14.550557          6.964334


==> 05pcR.dat <==
#passive selection. SFR<=0.5% SFR_initial
#Nobj		z	K		r0	r0_high		r0_low
    167   0.347   -22.024          8.287815         11.617341          3.024560
    306   0.367   -23.009          8.801089         10.855443          6.310910
    267   0.427   -23.938          7.491762          9.053287          5.654078
    703   0.731   -23.064         12.145017         13.731925         10.363566
   1072   0.754   -24.007         11.085892         12.217795          9.905622
    533   0.791   -24.854         11.346736         13.161804          9.199408
    815   1.265   -24.055          7.852803          9.345020          6.080140
    740   1.276   -24.931         11.373678         12.663905          9.956878
    191   1.627   -24.149         13.169093         20.448759          0.000000
    352   1.659   -24.960          7.506196          9.794346          4.386181


==> 10pcB.dat <==
#star-forming baseline sample.
#Nobj		z	K		r0	r0_high		r0_low
   1170   0.400   -20.963          2.147314          3.087972          0.542148
    638   0.411   -21.949          3.906163          4.968152          2.541463
    335   0.418   -22.928          3.097700          5.902545          0.082001
   2127   0.814   -22.934          4.553653          5.309170          3.691891
    798   0.836   -23.886          4.461300          6.448541          1.048510
   2150   1.308   -23.940          6.641203          7.207793          5.995182
    759   1.345   -24.887          5.648026          7.038048          3.927524
   1673   1.706   -24.023          6.478038          7.212905          5.671079
   1003   1.734   -24.908          6.562628          8.053166          4.778593
    227   1.739   -25.821          5.620814         10.765184          0.000000
    722   2.250   -24.975          9.646687         11.019351          8.147885
    279   2.255   -25.854          9.153826         12.005505          5.321660
    240   2.653   -25.077          9.049032         11.276069          6.228448


==> 10pcR.dat <==
#passive selection. SFR<=10% SFR_initial
#Nobj		z	K		r0	r0_high		r0_low
    182   0.349   -21.067         11.893711         14.745201          8.441672
    341   0.361   -22.048          7.545251          9.258968          5.494092
    606   0.384   -22.998          6.169119          7.303928          4.825657
    438   0.425   -23.915          6.240530          7.426379          4.831816
   1402   0.741   -23.054          8.580390          9.553746          7.550079
   1867   0.762   -23.995          7.813635          8.611431          6.981748
    705   0.802   -24.835          9.400723         11.073181          7.429150
   1335   1.252   -24.036          7.813148          8.744096          6.770236
    947   1.271   -24.908         11.324646         12.480928         10.067313
    293   1.620   -24.167          6.574022          9.748601          0.000000
    512   1.679   -24.953          7.110347          9.277829          4.197608


==> 1pcR.dat <==
#passive selection. SFR<=1% SFR_initial
#Nobj		z	K		r0	r0_high		r0_low
    203   0.352   -22.034         11.158750         13.553764          8.166952
    383   0.373   -23.003          9.508807         11.200494          7.591861
    315   0.426   -23.931          6.675237          8.107951          4.910586
    948   0.746   -23.065         10.476841         11.785322          9.032042
   1439   0.767   -24.002          9.549703         10.471041          8.489434
    641   0.801   -24.843         10.037264         11.702590          8.096214
   1089   1.260   -24.044          6.677500          7.905826          5.250123
    835   1.272   -24.919         11.065188         12.320421          9.686817
    245   1.620   -24.148          6.006616         10.332024          0.000000
    395   1.663   -24.949          8.389789         10.725504          5.348050


==> BzK01pcR.dat <==
#B-z, z-K defined sample. SFR<=0.1% SFR_initial 
#Nobj		z	K		r0	r0_high		r0_low
    268   0.387   -23.022          9.251557         11.122820          7.054026
    241   0.432   -23.939          6.319717          8.120571          3.967121
    767   0.731   -23.055         13.535627         14.917658         12.094545
   1035   0.748   -23.995         10.655962         11.925636          9.328568
    496   0.787   -24.862         11.437871         13.403989          9.178879
    521   1.219   -24.079          9.412306         11.374132          7.031199
    526   1.247   -24.945         12.285831         14.106023         10.218910
    233   1.680   -24.987          8.344713         12.123657          1.472577


==> BzK05pcR.dat <==
#B-z, z-K selected. SFR<=0.5% SFR_initial
#Nobj		z	K		r0	r0_high		r0_low
    202   0.364   -22.028          7.955446         10.649549          4.175077
    376   0.380   -23.009          7.912817          9.464746          6.126606
    315   0.427   -23.924          6.220095          7.671992          4.437418
    944   0.736   -23.055         12.563036         13.704789         11.340969
   1314   0.751   -24.000          9.529605         10.556485          8.385315
    598   0.789   -24.849         10.044311         11.770883          8.019409
    774   1.244   -24.071          8.678469         10.274874          6.893553
    730   1.269   -24.936         11.126921         12.516595          9.641683
    167   1.648   -24.182         10.358401         14.972445          2.484807
    362   1.674   -24.979          9.502133         11.720124          6.709806


==> BzK10pcB.dat <==
#B-z, z-K selected. Baseline star-forming sample
#Nobj		z	K		r0	r0_high		r0_low
   1203   0.393   -20.963          2.608240          3.509430          1.347972
    692   0.396   -21.954          3.726072          4.886850          2.188468
    369   0.404   -22.915          3.544339          5.882139	       0.000000
   1861   0.811   -22.925          4.356915          5.211430          3.339055
    582   0.828   -23.875          5.698276          7.906163          2.315434
   1845   1.313   -23.932          6.403413          7.093424          5.634507
    468   1.344   -24.847          7.158709          9.151690          4.586710
   1572   1.709   -24.013          6.261503          7.043520          5.370465
    706   1.751   -24.864          5.547000          7.696272          2.265527
    594   2.249   -24.938          9.264607         11.025102          7.210048
    193   2.651   -25.045         10.419724         13.184948          6.849107


==> BzK10pcR.dat <==
#B-z, z-K selected. SFR<=10% SFR_initial
#Nobj		z	K		r0	r0_high		r0_low
    287   0.390   -22.055          8.702075         10.302820          6.807006
    572   0.391   -23.011          6.961738          8.116791          5.644255
    434   0.426   -23.915          6.244662          7.431294          4.859818
   1668   0.755   -23.045          8.014620          8.878250          7.088422
   2083   0.771   -23.987          7.337232          8.127869          6.522606
    767   0.804   -24.837          9.468144         10.982705          7.795077
   1640   1.257   -24.027          7.715913          8.547356          6.824235
   1238   1.288   -24.918         10.404692         11.292360          9.440761
    394   1.629   -24.169          6.385206          9.135461          1.804205
    809   1.684   -24.975          5.737407          7.260021          3.810113
    227   1.708   -25.792         10.062384         13.539098          5.095013
    216   2.230   -25.111         11.500055         14.626633          7.559232
    188   2.252   -25.860          9.889488         15.435018	       0.000000


==> BzK1pcR.dat <==
#B-z, z-K selected. SFR<=1% SFR_initial
#Nobj		z	K		r0	r0_high		r0_low
    196   0.382   -22.049          8.879146         11.409328          5.631102
    400   0.385   -23.014          7.698411          9.255527          5.869801
    356   0.427   -23.923          5.849948          7.252460          4.067937
   1109   0.744   -23.051         10.152936         11.304682          8.842838
   1540   0.757   -23.996          8.615651          9.495336          7.659087
    641   0.794   -24.844         10.132329         11.934944          8.048395
   1116   1.268   -24.059          7.969229          9.056740          6.696698
    964   1.288   -24.926         10.877003         11.987577          9.768830
    288   1.634   -24.171          7.497922         10.949276          1.111865
    616   1.678   -24.970          7.346695          9.201737          5.005245
    171   1.700   -25.786         12.273551         16.262693          6.676146
    171   2.232   -25.107         10.105930         13.950066          4.456775


==> UBblue.dat <==
#blue in U-B colour.
#Nobj		z	K		r0	r0_high		r0_low
   1159   0.400   -20.962          1.822655          2.859301          0.000000
    629   0.411   -21.950          3.908528          5.022295          2.466115
    317   0.417   -22.925          2.667504          5.516462          0.000000
   2011   0.814   -22.930          3.813600          4.752155          2.624901
    703   0.837   -23.877          4.399364          6.658708          0.000000
   1791   1.303   -23.926          6.121408          6.815818          5.358874
    460   1.338   -24.862          5.836744          8.056952          2.470799
   1514   1.714   -24.008          6.196240          7.077926          5.260380
    706   1.751   -24.878          6.309074          8.980468          1.915084
    580   2.249   -24.938          9.489323         11.350448          7.309739
    161   2.251   -25.846          7.241478         14.228547	       0.000000
    198   2.664   -25.050          9.452561         12.524828          5.168057


==> UBred.dat <==
#red in U-B colour.
#Nobj		z	K		r0	r0_high		r0_low
    193   0.351   -21.066         10.603440         13.348942          7.224040
    350   0.363   -22.044          7.663911          9.404578          5.552012
    624   0.386   -22.998          6.551949          7.678199          5.284905
    442   0.425   -23.913          6.130819          7.370865          4.674560
   1518   0.745   -23.050          8.525048          9.443680          7.501381
   1962   0.765   -23.993          7.548806          8.362241          6.642364
    739   0.803   -24.838          9.823468         11.221286          8.297198
   1694   1.270   -24.030          8.165763          8.907884          7.333817
   1246   1.291   -24.912         10.288821         11.166605          9.287978
    452   1.623   -24.167          3.020224          5.439947          0.000000
    809   1.684   -24.96           5.785979          7.321483          3.862080
    215   1.706   -25.791         11.230296         15.033422          5.893743
    230   2.231   -25.101          9.846697         13.181271          5.141245
    169   2.256   -25.863          9.477288         13.982118          0.000000


==> fullsamp.dat <==
#full K-selected sample.
#Nobj		z	K		r0	r0_high		r0_low
   1352   0.393   -20.977          3.938500          4.568517          3.225998
    979   0.394   -21.984          4.836745          5.581815          3.982069
    941   0.396   -22.973          5.198249          5.999007          4.301648
    494   0.425   -23.904          6.065453          7.144541          4.842676
   3529   0.785   -22.982          6.167310          6.693470          5.595946
   2665   0.784   -23.962          6.646263          7.287482          5.969127
    821   0.808   -24.833          8.688036         10.077806          7.116311
   3485   1.287   -23.977          6.919795          7.358002          6.474472
   1706   1.303   -24.899          8.549464          9.231500          7.837204
    179   1.349   -25.765         12.310436         15.340129          8.560431
   1966   1.693   -24.044          6.492242          7.155120          5.741976
   1515   1.715   -24.923          5.425278          6.390475          4.331559
    356   1.727   -25.802          6.635452          9.591147          1.422269
    810   2.244   -24.984          9.842515         11.128571          8.398799
    330   2.253   -25.855          7.710002         10.373931          3.923929
    248   2.653   -25.085          8.368219         10.697930          5.307076
    154   2.702   -25.868         13.937430         17.546185          9.350813

